Secular dipole-dipole stability of magnetic binaries

The presence of strong large-scale stable magnetic fields in a significant portion of early-type stars, white dwarfs, and neutron stars is well established. Despite this, the origins of these fields remain unresolved, with leading propositions advocating fossil fields, mergers, and shear-driven dynamos as the main mechanism. A potential key for further insight could lie in the connection with binarity: notably, magnetism can play a role in the long-term orbital and rotational dynamics of binaries. In gravitational wave astronomy, the advanced sensitivity of upcoming detectors such as LISA and the Einstein Telescope will enable the characterisation of the orbital inspirals of compact systems, including their magnetic properties. A comprehensive understanding of the dynamics of magnetism in these systems is required for the interpretation of the gravitational wave signals and to avoid calibration biases. Furthermore, this knowledge can be used to create new magnetic population models and to provide insight into the nature of their internal fields. The aim of this study is to investigate the secular spin precession dynamics of binary systems under pure magnetic dipole interactions, focusing on stars with strong, stable, dipolar fields. We employ an orbit-averaging procedure for the spin equations and obtain an effective secular description. By minimising the magnetic energy, we derive the configurations of equilibrium. We show that among the four states, only one is stable, consisting of the spin and magnetic axes of one star reversed with respect to the companions', and orthogonal to the orbital plane. Our long-term stability results disagree with usual methods, which tend to neglect orbital motion. Finally, we provide analytical solutions for the system out of equilibrium, which can be used to derive secular orbital evolution in the context of gravitational wave astronomy.

==> metadata.txt <==
abstract: The presence of strong large-scale stable magnetic fields in a significant portion of early-type stars, white dwarfs, and neutron stars is well established. Despite this, the origins of these fields remain unresolved, with leading propositions advocating fossil fields, mergers, and shear-driven dynamos as the main mechanism. A potential key for further insight could lie in the connection with binarity: notably, magnetism can play a role in the long-term orbital and rotational dynamics of binaries. In gravitational wave astronomy, the advanced sensitivity of upcoming detectors such as LISA and the Einstein Telescope will enable the characterisation of the orbital inspirals of compact systems, including their magnetic properties. A comprehensive understanding of the dynamics of magnetism in these systems is required for the interpretation of the gravitational wave signals and to avoid calibration biases. Furthermore, this knowledge can be used to create new magnetic population models and to provide insight into the nature of their internal fields. The aim of this study is to investigate the secular spin precession dynamics of binary systems under pure magnetic dipole interactions, focusing on stars with strong, stable, dipolar fields. We employ an orbit-averaging procedure for the spin equations and obtain an effective secular description. By minimising the magnetic energy, we derive the configurations of equilibrium. We show that among the four states, only one is stable, consisting of the spin and magnetic axes of one star reversed with respect to the companions', and orthogonal to the orbital plane. Our long-term stability results disagree with usual methods, which tend to neglect orbital motion. Finally, we provide analytical solutions for the system out of equilibrium, which can be used to derive secular orbital evolution in the context of gravitational wave astronomy.
